Reconstructing the genesis of a globular cluster system at a look-back time of 9.1 Gyr with the JWST

Using early-release data from the JWST, Mowla et al. and Claeyssens et al. recently measured various properties for gravitationally lensed compact sources (`sparkles') around the `Sparkler' galaxy at a redshift of 1.378 (a look-back time of 9.1 Gyr). Here, we focus on the Mowla et al. as they were able to break the age-metallicity degeneracy and derive independent ages, metallicities and extinctions for each source. They identified 5 metal-rich, old GC candidates (with formation ages up to $\sim$13 Gyr). We examine the age--metallicity relation (AMR) for the GC candidates and other Sparkler compact sources. The Sparkler galaxy, which has a current estimated stellar mass of 10$^9$ M$_{\odot}$, is compared to the Large Magellanic Cloud (LMC), the disrupted dwarf galaxy Gaia--Enceladus and the Milky Way (MW). The Sparkler galaxy appears to have undergone very rapid chemical enrichment in the first few hundred Myr after formation, with its GC candidates similar to those of the MW's metal-rich subpopulation. We also compare the Sparkler to theoretical AMRs and formation ages from the E-MOSAICS simulation, finding the early formation age of its GCs to be in some tension with these predictions for MW-like galaxies. The metallicity of the Sparkler's star forming regions are more akin to a galaxy of stellar mass $\ge$ 10$^{10.5}$ M$_{\odot}$, i.e. at the top end of the expected mass growth over 9.1 Gyr of cosmic time. We conclude that the Sparkler galaxy may represent a progenitor of a MW-like galaxy, even including the ongoing accretion of a satellite galaxy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
